LawInstruct: A Resource for Studying Language Model Adaptation to the Legal Domain

Instruction tuning is an important step in making language models useful for direct user interaction. However, the legal domain is underrepresented in typical instruction datasets (e.g., only 10 out of 1600+ tasks in Super-NaturalInstructions). To study whether instruction tuning on legal datasets is necessary for strong legal reasoning, we aggregate 58 annotated legal datasets and write instructions for each, creating LawInstruct. LawInstruct covers 17 global jurisdictions, 24 languages and a total of 12M examples across diverse tasks such as legal QA, summarization of court cases, and legal argument mining. We evaluate our models on LegalBench, measuring legal reasoning across five categories in 162 challenging and realistic legal tasks, and MMLU, to measure potential drops in general reasoning capabilities. We find that legal-specific instruction tuning on Flan-T5 - yielding FLawN-T5 - improves performance on LegalBench across all model sizes, with an aggregate increase of 15 points or 50% over Flan-T5 for the base size. No model size shows performance drops in MMLU. We publish LawInstruct as a resource for further study of instruction tuning in the legal domain.

==> ARR_August_Reviews.txt <==
Meta Review of Submission200 by Area Chair 8hh6

The paper introduces LawInstruct, a comprehensive instruction dataset specifically designed for the legal domain, featuring 12M examples drawn from 58 datasets across 24 languages and 17 jurisdictions. It encompasses a variety of tasks, including legal question answering, court case summarization, and legal argument mining.

The authors employ this dataset to explore language model adaptation to legal tasks, focusing on instruction tuning after continual pre-training. They evaluate their models, called FLawN-T5, using LegalBench and MMLU, achieving state-of-the-art performance in legal reasoning tasks while maintaining their general capabilities.
Summary Of Reasons To Publish:

    The LawInstruct dataset spans 24 languages and 17 jurisdictions, offering diverse legal tasks such as question answering and summarization, making it a valuable resource for training and developing custom legal models.
    This paper conducts experiments on LegalBench enhances the evaluation process, which is a challenging and realistic assessment of legal reasoning. Additionally, the inclusion of MMLU demonstrates that the models retain general knowledge while improving performance on legal tasks.
    The paper includes detailed studies on different training setups and offer useful insights for future research on adapting models to specific domains.

Summary Of Suggested Revisions:

    Acknowledge the limitations present in the current evaluation, especially the multilingual part.
    One reviewer pointed out that the paper’s narrow focus on Flan-T5 models and reliance on MMLU for general ability verification may limit the generalizability of the findings. They recommended considering larger models like Llama and additional benchmarks such as GSM8K. I agree that incorporating more recent models, including at least one additional model such as Llama-2 or Llama-3, would strengthen the analysis. However, I believe MMLU is suitable for verifying the general abilities of the current model (so adding more benchmarks should be optional).
    I understand the resource limitations; however, conducting case studies on the model's outputs in the revised version would be highly beneficial, given the sensitivity of the legal domain.

Overall Assessment: 4 = There are minor points that may be revised
Suggested Venues: ACL, EMNLP
Best Paper Ae: No
Ethical Concerns:

There are no concerns with this submission
Author Identity Guess: 1 = I do not have even an educated guess about author identity.
Great Reviews: se4a, zVS5




Official Review of Submission200 by Reviewer se4a

Paper Summary:

The paper proposes a new Instruction dataset in the Legal Domain (LawInstruct) covering 17 global jurisdictions, 24 languages across diverse tasks such as legal QA, summarization of court cases and legal argument mining. They also continue pretraining and then instruction tune T5, mT5 and Flan-T5 models achieving SOTA on LegalBench.
Summary Of Strengths:

    The new LegalBench dataset will be an great resource for the community to train and build their own legal models.
    Their results on LegalBench and MMLU are quite promising.

Summary Of Weaknesses:

    The dataset claims to be multilingual, however I barely see any evaluation done in multilingual space. The authors claim that the LEXTREME exist, but they remain challenging if not fine-tuned per task. I would still like to have a look at those results. It will be interesting to see if there's any cross-lingual transfer happening amongst various languages. Also, do the model suffer from Curse of Multilinguality [1] because of fine-tuning /pre-training on multiple languages.

    The legal domain is a sensitive domain. Hence, it is imperative to carefully study and have a look at the outputs. A human study at small scale will be great to have it in the paper studying the outputs of the models.

[1] Pfeiffer, Jonas, et al. "Lifting the curse of multilinguality by pre-training modular transformers." arXiv preprint arXiv:2205.06266 (2022).
Comments Suggestions And Typos:

NA
Confidence: 4 = Quite sure. I tried to check the important points carefully. It's unlikely, though conceivable, that I missed something that should affect my ratings.
Soundness: 3.5
Overall Assessment: 3.5
Best Paper: No
Ethical Concerns:

There are no concerns with this submission
Needs Ethics Review: No
Reproducibility: 4 = They could mostly reproduce the results, but there may be some variation because of sample variance or minor variations in their interpretation of the protocol or method.
Datasets: 4 = Useful: I would recommend the new datasets to other researchers or developers for their ongoing work.
Software: 4 = Useful: I would recommend the new software to other researchers or developers for their ongoing work.
Knowledge Of Or Educated Guess At Author Identity: No
Knowledge Of Paper: N/A, I do not know anything about the paper from outside sources
Knowledge Of Paper Source: N/A, I do not know anything about the paper from outside sources
Impact Of Knowledge Of Paper: N/A, I do not know anything about the paper from outside sources
Reviewer Certification: I certify that the review I entered accurately reflects my assessment of the work. If you used any type of automated tool to help you craft your review, I hereby certify that its use was restricted to improving grammar and style, and the substance of the review is either my own work or the work of an acknowledged secondary reviewer.


Dear Reviewer se4a,

We sincerely thank you for your thorough review and for recognizing the strengths of our work. We appreciate your time and expertise in evaluating our paper.
We are pleased that you acknowledge the value of our LawInstruct dataset as a great resource for the community to train and build legal models. We also thank you for highlighting our promising results on LegalBench and MMLU.

Regarding your concerns about multilingual evaluation:
We appreciate your interest in seeing more multilingual evaluation results. We fully agree that this is an important aspect, especially given the multilingual nature of LawInstruct. 
While we acknowledge the importance of such analysis, we faced several constraints:

a) Space limitations: Given the 8-page limit, we had to make difficult decisions about what to include. We prioritized presenting the dataset creation process and key results on LegalBench and MMLU.
b) Challenges with LEXTREME: We conducted preliminary experiments with LEXTREME but encountered significant obstacles:
- Many tasks in LEXTREME are NER-based, which poses evaluation challenges for generative models like ours.
- The extreme multi-label classification tasks in LEXTREME showed near-random performance without task-specific fine-tuning, which is beyond the scope of our current work.

We agree that cross-lingual transfer and the potential "curse of multilinguality" are important areas for investigation. We have added these as key directions for future work in our discussion section.


Regarding the human study:
We appreciate your suggestion for a human evaluation, especially given the sensitive nature of the legal domain. We agree that such studies are valuable, especially for long-form generative tasks. However:

a) Resource constraints: Conducting a rigorous human evaluation with qualified legal experts across multiple jurisdictions was beyond our current resources.
b) Benchmark nature: As LegalBench and MMLU are multiple-choice QA benchmarks, the utility of human evaluation is limited compared to long-form generative tasks. The objective nature of these benchmarks allows for reliable automated evaluation.
c) Future work: We have added a discussion point on the importance of human evaluation for future work, especially as we expand to more open-ended legal tasks.

To address these concerns, we propose the following additions to the paper:

- A brief discussion of our preliminary LEXTREME experiments and the challenges encountered, highlighting why we chose to focus on LegalBench and MMLU for this paper.
- A paragraph in the future work section discussing the importance of comprehensive multilingual evaluation and human studies, especially for more open-ended legal tasks.
- A note on the limitations of our current evaluation, acknowledging that while LegalBench and MMLU provide solid benchmarks, future work should explore more diverse evaluation methods.

We believe these additions will strengthen the paper by addressing the reviewer's concerns while maintaining focus on our primary contributions: the LawInstruct dataset and the strong performance on LegalBench and MMLU.

Thank you again for your valuable feedback and the time you've invested in reviewing our work. We believe that addressing these points will strengthen our paper and provide a clearer context for our methodological choices. We look forward to your further thoughts on our response.

Official Review of Submission200 by Reviewer zVS5


Paper Summary:

The paper presents LawInstruct, a comprehensive instruction dataset for the legal domain, comprising 12M examples across 58 datasets covering 24 languages and 17 jurisdictions. The authors utilize this dataset to study language model adaptation to legal tasks, focusing on instruction tuning and continued pretraining approaches. They evaluate their models, named FLawN-T5, on LegalBench and MMLU, demonstrating significant performance improvements in legal reasoning tasks without compromising general capabilities.
Summary Of Strengths:

    LawInstruct covers various legal tasks, languages, and jurisdictions, making it a valuable tool for legal NLP research and practice.

    Using LegalBench for testing is a strong point, as it provides a challenging and realistic evaluation of legal reasoning. The inclusion of MMLU shows that the models maintain general knowledge while improving legal task performance.

    The authors' decision to release their dataset, model checkpoints, and code supports open science and will help drive progress in this area.

    The paper includes detailed studies on different training setups. They offer useful insights for future research on adapting models to specific domains.

Summary Of Weaknesses:

    Inclusion of more models (recent open models), and including finetuning (up 8B if compute is possible), could further validate the utility of the dataset.

Comments Suggestions And Typos:

Overall I found the paper is well-structured and clearly written. The findings about data mixture aligns well with my own first-hand experience. For the optimal amount of specialized data for generalization, a dedicated ablation study could be beneficial, while I acknowledge the compute it takes.
Confidence: 4 = Quite sure. I tried to check the important points carefully. It's unlikely, though conceivable, that I missed something that should affect my ratings.
Soundness: 4 = Strong: This study provides sufficient support for all of its claims/arguments. Some extra experiments could be nice, but not essential.
Overall Assessment: 4 = This paper represents solid work, and is of significant interest for the (broad or narrow) sub-communities that might build on it.
Best Paper: No
Ethical Concerns:

There are no concerns with this submission
Needs Ethics Review: No
Reproducibility: 4 = They could mostly reproduce the results, but there may be some variation because of sample variance or minor variations in their interpretation of the protocol or method.
Datasets: 4 = Useful: I would recommend the new datasets to other researchers or developers for their ongoing work.
Software: 4 = Useful: I would recommend the new software to other researchers or developers for their ongoing work.
Knowledge Of Or Educated Guess At Author Identity: No
Knowledge Of Paper: N/A, I do not know anything about the paper from outside sources
Knowledge Of Paper Source: N/A, I do not know anything about the paper from outside sources, I can guess
Impact Of Knowledge Of Paper: N/A, I do not know anything about the paper from outside sources
Reviewer Certification: I certify that the review I entered accurately reflects my assessment of the work. If you used any type of automated tool to help you craft your review, I hereby certify that its use was restricted to improving grammar and style, and the substance of the review is either my own work or the work of an acknowledged secondary reviewer.

Dear Reviewer zVS5,

Thank you for your thorough review of our paper on LawInstruct and the FLawN-T5 models. We appreciate your recognition of the strengths in our work, particularly the comprehensive nature of LawInstruct across various legal tasks, languages, and jurisdictions, as well as our use of LegalBench and MMLU for evaluation. We're also glad you found value in our detailed studies on different training setups and our commitment to open science.

Regarding your suggestion to include more models, particularly recent open models, we would like to clarify our rationale for focusing on the T5 family:

1. Performance: Flan-T5 XL and XXL performed best in their parameter range on LegalBench at the time of our experiments, making them ideal candidates for our study.
2. Controlled comparison: Using T5, Flan-T5, and mT5 allowed us to measure the effect of instruction-tuning and multilinguality in a controlled setting, which is crucial for valid ablation studies. The T5 family is to our knowledge still the only open family of language models enabling this.
3. Scaling study: The T5 model family's range from 60M to 11B parameters enables us to conduct a comprehensive scaling study, including smaller scales which are often overlooked but remain important for resource-constrained applications.

We acknowledge that evaluating newer 8B-scale models would indeed be very interesting and potentially insightful. However, we made the deliberate choice to focus on a single model family to maintain a controlled experimental setting. This decision allows for more direct comparisons and clearer insights into the effects of our proposed methods across different scales and configurations within a consistent architecture and pre-training dataset.

We appreciate your comment on the alignment of our findings regarding data mixture with your personal experience. Your suggestion for a dedicated ablation study on the optimal amount of specialized data for generalization is insightful. We agree that this would be a beneficial addition to the field. In fact, we are actively pursuing this direction in follow-up work, which we hope will address this important question in depth.

We appreciate your insights regarding potential areas for future exploration. Our work aims to contribute to the field of legal NLP, and we hope it will prove useful for researchers continuing to advance this domain. 

Thank you again for your valuable feedback and the time you've invested in reviewing our work. We believe that addressing these points will strengthen our paper and provide a clearer context for our methodological choices. We look forward to your further thoughts on our response.






Official Review of Submission200 by Reviewer s6Kf

Paper Summary:

This paper introduces LawInstruct, the first instruction tuning dataset for the legal domain, created by aggregating and standardizing 58 existing legal datasets covering diverse tasks across 24 languages and 17 jurisdictions. The authors use LawInstruct to instruction tune T5-based models, creating FLawN-T5, which achieves new state-of-the-art results on LegalBench across multiple model sizes. The paper conducts extensive ablation studies on various aspects of instruction tuning, including starting checkpoints, data mixtures, instruction styles, and the amount of instruction data used during continued pretraining. Key findings include the benefits of starting from an instruction-tuned model, mixing general and domain-specific instruction data, and the robustness of continued pretraining to the amount of instruction data used. The authors also investigate cross-lingual transfer and the impact of dataset licenses on model performance. Overall, this work provides valuable insights into adapting language models for legal reasoning tasks and introduces a significant new resource for the field.
Summary Of Strengths:

    Wide range of language and legal tasks:

    The LawInstruct dataset covers an impressive breadth of legal content, spanning 24 languages and 17 jurisdictions.
    It encompasses a diverse array of legal tasks, including question answering, summarization, and legal argument mining, providing a comprehensive resource for legal NLP research.
    This multi-lingual and multi-task approach allows for robust evaluation of models across different legal systems and linguistic contexts.

    Useful dataset and important task:

    LawInstruct addresses a critical gap in the field of legal AI by providing the first large-scale instruction tuning dataset specifically for the legal domain.
    The dataset's creation through standardization and instruction writing for 58 high-quality annotated datasets makes it immediately applicable for instruction tuning of language models.

Summary Of Weaknesses:

    Limited model scope:

    The study focuses exclusively on the Flan-T5 series models, omitting more recent and larger language models such as LLaMA.
    This narrow focus raises questions about the generalizability of the findings to more powerful and SOTA models.
    The usefulness of LawInstruct and the instruction tuning approach may not necessarily extend to larger models with different architectures or training paradigms.

    Insufficient general ability verification:

    The use of only MMLU to verify the model's general ability is inadequate.
    MMLU, while a comprehensive test, may not capture all aspects of general language understanding and reasoning.
    Additional benchmarks or evaluations such as GSM8K could have provided a more robust assessment of whether the legal-specific instruction tuning impacts general language capabilities.

Comments Suggestions And Typos:

N/A
Confidence: 4 = Quite sure. I tried to check the important points carefully. It's unlikely, though conceivable, that I missed something that should affect my ratings.
Soundness: 2.5
Overall Assessment: 2 = Revisions Needed: This paper has some merit, but also significant flaws, and needs work before it would be of interest to the community.
Best Paper: No
Ethical Concerns:

There are no concerns with this submission
Needs Ethics Review: No
Reproducibility: 4 = They could mostly reproduce the results, but there may be some variation because of sample variance or minor variations in their interpretation of the protocol or method.
Datasets: 4 = Useful: I would recommend the new datasets to other researchers or developers for their ongoing work.
Software: 3 = Potentially useful: Someone might find the new software useful for their work.
Knowledge Of Or Educated Guess At Author Identity: No
Knowledge Of Paper: N/A, I do not know anything about the paper from outside sources
Knowledge Of Paper Source: N/A, I do not know anything about the paper from outside sources
Impact Of Knowledge Of Paper: N/A, I do not know anything about the paper from outside sources
Reviewer Certification: I certify that the review I entered accurately reflects my assessment of the work. If you used any type of automated tool to help you craft your review, I hereby certify that its use was restricted to improving grammar and style, and the substance of the review is either my own work or the work of an acknowledged secondary reviewer.



Dear Reviewer s6Kf,

Thank you for your thorough review of our paper on LawInstruct and FLawN-T5. We appreciate your recognition of the strengths of our work, particularly the wide range of languages and legal tasks covered by LawInstruct, and its significance as a comprehensive resource for legal NLP research. We are pleased that you acknowledge the critical gap our work addresses in the field of legal AI.

Regarding the weaknesses you've identified, we would like to offer the following responses:

1. Limited model scope:
While we understand your concern about the focus on the Flan-T5 series, we believe our choice is well-justified. We selected the T5 family for three primary reasons:

a) Performance: Flan-T5 XL and XXL performed best in their parameter range on LegalBench at the time of our experiments, making them ideal candidates for our study.
b) Controlled comparison: Using T5, Flan-T5, and mT5 allowed us to measure the effect of instruction-tuning and multilinguality in a controlled setting, which is crucial for valid ablation studies. The T5 family is to our knowledge still the only open family of language models enabling this.
c) Scaling behavior: The T5 model family contains models ranging from 60M to 11B parameters, enabling us to study scaling behavior across a wide range of model sizes.

These factors allow us to draw more robust conclusions about the effectiveness of our approach. However, we acknowledge that exploring newer model releases could provide additional insights, and we view this as a promising direction for future work.


2. Insufficient general ability verification:
We appreciate your point about the use of MMLU for verifying general ability. We want to clarify that our primary goal was to optimize the model for legal domain performance rather than maintain or improve general abilities. The MMLU evaluation was included mainly out of curiosity and as a "nice to have" rather than a core objective of our work.

For a domain-specific model like FLawN-T5, the primary concern is its performance within the target domain. However, we acknowledge that this point could have been made clearer in our paper. We will revise our manuscript to better explain the rationale behind our evaluation choices and the prioritization of domain-specific performance.

We believe that our extensive ablation studies, cross-lingual transfer investigations, and state-of-the-art results on LegalBench provide strong evidence for the effectiveness of our approach within the legal domain, which is the primary focus of this work.

Thank you again for your valuable feedback and the time you've invested in reviewing our work. We believe that addressing these points will strengthen our paper and provide a clearer context for our methodological choices. We look forward to your further thoughts on our response.




==> COLM_Reviews.txt <==
Other thoughts


Official Review of Submission1035 by Reviewer 9Gpp

Summary:

The paper introduces "LawInstruct," a substantial dataset specifically designed for instruction tuning in the legal domain, encompassing 17 jurisdictions and 24 languages with over 12 million examples. This dataset aims to enhance the performance of language models in legal tasks, which has been a challenging area due to the lack of large-scale instruction datasets. The authors demonstrate that both domain-specific pretraining and instruction tuning significantly enhance model performance on LegalBench, citing an improvement of 16% in Flan-T5 XL over baseline performance. However, they also note that these improvements do not uniformly extend across all tasks, training regimes, or model sizes. LawInstruct is presented as a tool to accelerate the development of models capable of more robust information processing and decision making within the legal sector.

Reasons To Accept:

3(1) New Dataset: The creation of the LawInstruct dataset is a significant contribution to the legal AI field, addressing the gap in specialized instruction datasets for legal applications.

(2) Domain-specific Pretraining and Fine-tuning: The paper outlines how targeted pretraining and fine-tuning on the LawInstruct dataset can markedly improve performance on specific legal benchmarks.

(3) Experimental Validation: The paper provides extensive experimental results using two different legal datasets, showcasing the practical implications and potential of the trained model in real-world legal scenarios.


Reasons To Reject:

(1) Potential Data Leakage: There is a concern about data leakage due to both pretraining and fine-tuning the model on a comprehensive legal corpus and then evaluating it on closely related datasets, which might not accurately reflect the model's capability to generalize.

(2) Insufficient Analysis of Anomalies: The paper could benefit from a more thorough analysis of certain findings, such as the performance drop caused by continued pretraining in some cases according to the table 1, which seems counterintuitive without further exploration. Also, I would be interested in testing the instruction following ability of the tuned model on the newly constructed dataset.

(3) Limited Instruction Diversity: The use of template-based instruction creation may restrict the variety of instructions, potentially affecting the model's ability to handle more diverse or novel legal queries effectively. I guess that’s why the experiments in section 4.2 show mixing with more general instruction data can be beneficial. I would suggest paraphrasing the instruction in a more diverse way.

(4) Lack of Technical Innovation: While the dataset and specialized training are valuable, the paper does not introduce novel methodologies or research ideas, which may limit its impact in advancing the field technically.


Rating: 5: Marginally below acceptance threshold
Confidence: 3: The reviewer is fairly confident that the evaluation is correct
Ethics Flag: No


Official Review of Submission1035 by Reviewer vAK7

Summary:

This paper presents LawInstruct, an instruction dataset curated from existing resources for the legal domain. It then studies how instruction tuning on this dataset, interleaved with continual pretraining and other more general instruction tuning, can influence the performance on legal domain tasks (measured by LegalBench). It also ablates some critical factors for instruction tuning on this dataset. Overall, despite some flaws in the experiments (detailed below), I believe the resource curated is valuable, and the paper provides practical insights into legal domain adaptation for language models.


Reasons To Accept:

    This work provides valuable efforts in expanding the instruction dataset into the legal domain, with detailed analysis and documentation of the datasets being included. This could serve as an excellent resource for future work, especially in the legal domain.
    The paper includes detailed analyses, covering different model sizes, the interplay between continual pretraining and instruction tuning, instruction diversity, etc. Although the results are somewhat mixed in the sense that not all components have positive effects under all settings, I feel that this provides useful insights for future study as well.



Reasons To Reject:

    The dataset collected is still arguably not diverse enough, in terms of the number of task types. Especially as the field of instruction tuning moves towards more creative use cases of language models, collecting datasets from old datasets might limit such creativity. However, this doesn't hurt the work itself is a good initial study with a controlled setup. The author does mention expanding the data in the future work section, which I think will be the right move.
    The paper emphasizes the number of examples (12M), but most existing work (e.g., SuperNaturalInstructions) found that increasing the number of instances is not very helpful and might hurt performance if it's too focused on the training tasks. I didn't find the paper discussing this.
    I think the paper could benefit from including or evaluating other models' performance on LegalBench, such as GPT4, LLaMa3, etc., which could provide a reference for the readers and even potential users of the models.

Questions To Authors:

    What kind of criteria do you have when writing the instructions for the tasks? This is probably an open question: how do you ensure the old ground truth answers are a proper answer for the question in the context of the modern use of language models?

Rating: 6: Marginally above acceptance threshold
Confidence: 4: The reviewer is confident but not absolutely certain that the evaluation is correct
Ethics Flag: No


Official Review of Submission1035 by Reviewer 7FgT

Summary:

The authors have compiled LawInstruct, a substantial legal instruction dataset. Their model is based on continued pre-training on MultiLegalPile and instruction fine-tuning on LawInstruct. Ultimately, the model achieved performance improvements on LegalBench and MMLU.


Reasons To Accept:

The authors have proposed a legal instruction dataset.

The authors have conducted extensive analysis experiments under different settings.


Reasons To Reject:

    Law is a highly complex reasoning scenario. I believe that merely employing standard practices such as pre-training and instruction fine-tuning may not fundamentally enhance the model's reasoning capabilities in legal tasks.

    The approach in this paper lacks technological innovation. There is a plethora of work that has already used similar methods to improve downstream task performance.

    For a specific professional scenario application, I believe the evaluation can be enhanced. For LegalBench, the main tasks are classification and extraction. MMLU consists of multiple-choice questions. These datasets and evaluation methods are too simplistic and cannot directly assess the model's value in real-world scenarios.

    The authors have used the T5 series of models. I recommend that the authors consider using larger-scale LLMs such as llama2.

    The title of the paper emphasizes "Data Mixtures." However, apart from Section 4.2, the paper does not delve into this area of research. Moreover, the results in Section 4.2 are rudimentary and do not provide sufficient new insights.

Rating: 3: Clear rejection
Confidence: 4: The reviewer is confident but not absolutely certain that the evaluation is correct
Ethics Flag: No



Official Review of Submission1035 by Reviewer hbb5
Summary:

This paper presents experiments on domain-specific continued pretraining and instruction tuning in the legal domain of models in the T5 family. Additionally the authors promise to publicly release the instruction tuning dataset they built from existing legal datasets in multiple languages.

The empirical results are generally informative. The main takeaways are:

    instruction tuning helps models of all sizes (small -> XXL)
    continued pretraining before instruction tuning helps only smaller models (small and base) when starting from instruction tuned models (Flan-T5)
    domain-specific instruction tuning of already instruction tuned models (Flan-T5) works better than starting from the base models (T5)

The paper also presents some additional takeaways (as ablations) where the experimental details are unclear, and hence it is not easy to interpret the results (details in Questions To Authors).


Reasons To Accept:

The legal instruction tuning dataset, and some of the empirical results are useful contributions.


Reasons To Reject:

    Many important details were not clear from the current draft (see "Questions to authors").
    That continued pretraining helps only smaller models is a surprising trend and requires further investigation. This is an important question left open by the paper. One relevant experiment here is to see if the trend holds in T5 models as well, but that is missing in the paper.

Questions To Authors:

General questions:

    Q1: Do you plan to release the trained models as well?
    Q2: I understand that the results presented in Section 3 are on Flan-T5 models (this was not explicitly mentioned). Do you see the trend of continued pretraining helping only smaller models in the case of T5 (non-instruction-tuned ones) models as well?
    Q3: It is unclear what one can infer from the experiment in Section 4.4. Is a "commercial license" more permissive than a "research license"?

Unclear experimental details:

    Q4: In Section 4.5, is the amount of data used for instruction tuning the same in "1-english" and "10-english"?
    Q5: Was an instruction data mixed into the continued pretraining data for the results in Section 3?
    Q6: The row labels in Tables 10-13 ("1-IFT-to-*-PRE+IFT" and "ONLY-PRE+IFT") are unclear.
    Q6a: How was the amount of instruction tuning data added to the pretraining mix varied in those experiments?
    Q6b: Is there a result in that table that corresponds to continued pretraining without any instruction data mixed followed by instruction tuning (i.e., the main result in Section 3)?

Writing suggestions:

    WS1: I assume that by "Pre-IFT", you mean continued domain-specific pretraining before instruction tuning. But this term is misleading. I recommend calling it "domain-adaptive pretraining" or "continued pretraining" instead.
    WS2: The "sampling style" descriptions in Section 4.3 are unclear. I assume by "sampling by number of examples", you mean "stratified sampling", and I recommend using that term instead.

Rating: 5: Marginally below acceptance threshold
Confidence: 4: The reviewer is confident but not absolutely certain that the evaluation is correct
Ethics Flag: No

==> Discussions.txt <==
Peter/Joel March 18th 2024

- Remove error bars because they also occur in the baseline
- Focus more on empirical investigations to what extent lawinstruct instead of selling the dataset too much ==> it helps to some extent, but it is not enough to really push a lot. helps more for smaller models
- [x] send out another email today: please confirm that you are fine the current author order or let me know of any proposed changes until wednesday, since the abstract deadline is on friday

==> EMNLP_Reviews.txt <==
Official Review of Submission1851 by Reviewer wGhb


Paper Summary:

The authors introduced LawInstruct to explore the necessity of instruction tuning on legal datasets for robust legal reasoning. LawInstruct encompasses 17 global jurisdictions, 24 languages, and a total of 12 million examples across various tasks. The experimental results demonstrate that models specifically tuned with legal instructions significantly outperformed their counterparts without instruct tuning.
Summary Of Strengths:

I highly appreciate the authors for creating such a multilingual, multi-jurisdictional, large-scale instruction tuning dataset. This will greatly benefit and contribute to research on instruction tuning in the legal domain.
Summary Of Weaknesses:

In terms of workload, this work is undoubtedly solid. The authors conducted numerous experiments and constructed a large-scale dataset. However, it appears to be labor-intensive and lacks some innovation. Specifically:

    In lines 180-184, it seems the authors used a uniform template for the instructions, without innovative instruction design. This makes LawInstruct appear as merely a compilation of existing datasets. As a reader, it would be more engaging if the authors had created different instructions and explored how these variations affected task performance.

    Additionally, regarding the experimental results, the conclusions seem somewhat predictable—more instruction tuning on larger datasets leads to better model performance. A more detailed qualitative analysis would make the work more attractive.

I believe the current version definitely meets the standards for Findings.
Comments Suggestions And Typos:

    In lines 180-184, it seems the authors used a uniform template for the instructions, without innovative instruction design. This makes LawInstruct appear as merely a compilation of existing datasets. As a reader, it would be more engaging if the authors had created different instructions and explored how these variations affected task performance.

    Additionally, regarding the experimental results, the conclusions seem somewhat predictable—more instruction tuning on larger datasets leads to better model performance. A more detailed qualitative analysis would make the work more attractive.

Confidence: 5 = Positive that my evaluation is correct. I read the paper very carefully and am familiar with related work.
Soundness: 4 = Strong: This study provides sufficient support for all of its claims/arguments. Some extra experiments could be nice, but not essential.
Overall Assessment: 2.5
Best Paper: No
Needs Ethics Review: No
Reproducibility: 4 = They could mostly reproduce the results, but there may be some variation because of sample variance or minor variations in their interpretation of the protocol or method.
Datasets: 4 = Useful: I would recommend the new datasets to other researchers or developers for their ongoing work.
Software: 4 = Useful: I would recommend the new software to other researchers or developers for their ongoing work.



Dear Reviewer wGhb,

Thank you for your detailed and constructive suggestions. Your suggestions are invaluable to us, and we deeply appreciate your guidance as we continue to refine our research.

We are excited that you are convinced LawInstruct will greatly benefit and contribute to research on instruction tuning in the legal domain.

Regarding the uniform template: We also wondered about this exact same question about the effect of more diverse instructions. This is why we conducted these experiments in Section 4.3 Instruction Style. For each dataset in LawInstruct we wrote one instruction manually. We then paraphrased this manual instruction 10 times using GPT-4 and measured the effect of randomly sampling from these 10 paraphrases vs just using our one manual instruction. There is no significant difference to just using one instruction though. Please see Section 4.3 for more details.

Regarding the predictable results: You are right, the results are not super surprising. However, to our knowledge, there has not been any paper studying this for the legal domain so far, so we strongly believe that a rigorous study of these effects is valuable, which is what we do with this work. We agree that more qualitative analysis would be great. However, we were severely limited by the page limit as evidenced by our over 10 page appendix. We openly release our data and encourage future work to study this in more detail.

We've carefully considered your feedback and would like to address a point of potential misalignment between the qualitative assessment and the overall score. In your review, you indicated that our paper "definitely meets the standard for findings." This strong positive assessment seems at odds with the overall score of 2.5, which we believe may not accurately reflect the quality and contribution of our work.
Given your conviction about the merit of our findings, we respectfully request that you consider revising the overall score to better align with this positive qualitative assessment. A more favorable score would more accurately signal the paper's contribution to the field and its suitability for publication.
We welcome any additional feedback or clarification you may have, and we're happy to address any remaining questions or concerns. Our goal is to ensure that our paper is presented and evaluated in the most accurate light possible.

Thank you for your time and expertise!



Official Review of Submission1851 by Reviewer dD3a


Paper Summary:

This paper proposed LawInstruct, which is a large instruction dataset aim to address the lack of instruction datasets in the legal domain. It contains 58 legal datasets with 12 million samples. This paper also creatd a legel domain specific model, followed by continued pretraining and instruction tuning on the Flan-T5 model. Experiments showed that the fine-tuned model significantly outperformed the baseline on the LegalBench benchmark and the MMLU score also imporved.
Summary Of Strengths:

    The paper propose a large instruction dataset on legel domain, over 12M samples
    A T5 model is trained with continue pretraining and instruction tuning.
    The trained T5-base model improve legal ability in a large range and the common reasoning ability (MMLU) seems also benefit and imporved.
    There are good abiltion studies, testing the data mixture, even in multilingual setting. the testing and analysis is sufficient.

Summary Of Weaknesses:

    The reason why use T5-base model (encoder-decoder) rather than small LLM such as llama3-8B, mistral-7B, which has similar size with T5 XXL is not clear.
    There is no GPT4 or advanced model scores on Table1, for comparison.

Comments Suggestions And Typos:

    Have you consider do preference tuning like DPO after SFT, will it help?

Confidence: 3 =  Pretty sure, but there's a chance I missed something. Although I have a good feel for this area in general, I did not carefully check the paper's details, e.g., the math or experimental design.
Soundness: 3.5
Overall Assessment: 3 = Good: This paper makes a reasonable contribution, and might be of interest for some (broad or narrow) sub-communities, possibly with minor revisions.
Best Paper: No
Needs Ethics Review: No
Reproducibility: 2 = They would be hard pressed to reproduce the results: The contribution depends on data that are simply not available outside the author's institution or consortium and/or not enough details are provided.
Datasets: 1 = No usable datasets submitted.
Software: 1 = No usable software released.



Dear Reviewer dD3a,

Thank you for your detailed and constructive suggestions. Your suggestions are invaluable to us, and we deeply appreciate your guidance as we continue to refine our research.

It is great to hear you like the dataset we created and the models we trained. Also we are excited to read that you appreciate our ablation studies also in the multilingual setting.

Regarding the T5 base model instead of e.g., Mistral-7B: We explain our reasoning about selecting the T5 model family vs a decoder-only model like Mistral-7B in detail in lines 115-123: We selected the T5 family of models over other models for three reasons: 1) Flan-T5 XL and XXL perform best in their parameter range on LegalBench, 2) T5 and mT5 allow us to measure the effect of multilinguality in a controlled setting, and 3) the T5 model family contains models from 60M parameters (Small) to 11B (XXL) allowing us to study scaling behaviour also at smaller scales.

Regarding the GPT-4 results in Table 1: Table 1 just compares the advancements made using continued pretraining on the MultiLegalPile and instruction tuning on LawInstruct. In Table 5, we show additional baselines. If you think it is crucial to add GPT-4 as a comparison in Table 1, we are happy to add this line. 

Regarding preference tuning: We thought about it, but we opted against doing these experiments for two major reasons: 
1. We did not find any legal preference datasets at the time of our experiments
2. We are already tackling continued pretraining and instruction tuning while creating a novel legal instruction dataset in the process. Adding preference optimization on top seemed out of scope.

Thank you for your detailed review of our paper. After carefully considering your feedback, we've noticed a potential misalignment between the detailed assessment and the overall score. In your review, you highlighted four significant strengths of our paper, compared to two areas for improvement. This positive balance suggests that our work has substantial merit and makes a valuable contribution to the field.
Given this favorable ratio of strengths to weaknesses, we respectfully request that you consider revising the overall score to better reflect this positive assessment. A score that more accurately aligns with the majority of strengths you've identified would provide a clearer signal of the paper's quality and its readiness for publication. We're happy to provide any additional context or clarification if needed. 

Thank you for your time and expertise!


P.S. We'd like to bring your attention to a potential oversight regarding the scores for reproducibility (2), datasets (1), and software (1). As detailed in our paper (lines 097-101) and acknowledged by reviewers wGhb and RYoY, we have publicly released both our data and data generation code. Given this commitment to transparency and reproducibility, we believe these scores may not accurately reflect the resources we've made available. We would greatly appreciate your reconsideration of these specific scores in light of this information.




Official Review of Submission1851 by Reviewer RYoY

Paper Summary:

The paper explores the application of instruction tuning in the context of legal language models. The authors create a new dataset, LawInstruct, which is specifically tailored to the legal domain, encompassing a broad range of jurisdictions and languages, and aimed at improving the performance of language models on legal reasoning tasks. They investigate the effects of domain-specific instruction tuning on model performance across multiple tasks and model sizes using LegalBench and MMLU as evaluation benchmarks.
Summary Of Strengths:

Novel Dataset: The creation of LawInstruct is a significant contribution, filling a gap in available resources for legal language model training and evaluation. The dataset's breadth (58 datasets, 24 languages, 17 jurisdictions) is impressive and presents extensive research opportunities.

Evaluation: The evaluation on both LegalBench and MMLU provides a an enriched analysis of the models' capabilities in legal reasoning and general reasoning, respectively.
Summary Of Weaknesses:

Generalization of Findings: The improvements are not consistent across all tasks and model sizes, particularly for larger models in domain adaptation settings. This could indicate limitations in the scalability or generalizability of the proposed method.

Instruction Variety: The use of template-based instructions might limit the model's exposure to a diverse range of query formulations.
Comments Suggestions And Typos:

The paper is generally well-written.
Confidence: 3 =  Pretty sure, but there's a chance I missed something. Although I have a good feel for this area in general, I did not carefully check the paper's details, e.g., the math or experimental design.
Soundness: 3 = Acceptable: This study provides sufficient support for its major claims/arguments. Some minor points may need extra support or details.
Overall Assessment: 3 = Good: This paper makes a reasonable contribution, and might be of interest for some (broad or narrow) sub-communities, possibly with minor revisions.
Best Paper: No
Ethical Concerns:

None
Needs Ethics Review: No
Reproducibility: 3 = They could reproduce the results with some difficulty. The settings of parameters are underspecified or subjectively determined, and/or the training/evaluation data are not widely available.
Datasets: 4 = Useful: I would recommend the new datasets to other researchers or developers for their ongoing work.
Software: 1 = No usable software released.


Dear Reviewer RYoY,

Thank you for your detailed and constructive suggestions. Your suggestions are invaluable to us, and we deeply appreciate your guidance as we continue to refine our research.

It is great to hear you deem LawInstruct a significant contribution and find its breadth impressive, presenting extensive research opportunities. We also are also glad that you appreciate our evaluation on LegalBench and MMLU.

Regarding the Generalization of Findings: Thanks for mentioning this point. Yes, some of our findings are not consistent across all tasks or model sizes. This could be an artifact of the base model, the data, or other factors. We recommend future work to validate our results with different models and data mixes. Note that we already discuss this in our limitations section on lines 510-520.

Regarding the Instruction Variety: We agree that template-based instruction creation may limit the model's ability to handle more diverse or novel legal queries effectively. Note that we already discuss this in our limitations section on lines 492-509.

We hope that we could provide some more context and are happy to answer any remaining questions.

Thank you for your time and expertise!




Note to the AC/SAC/PC regarding Reviewer RYoY:

Dear Area Chairs, Senior Area Chairs, and Program Chairs,

We appreciate the thorough review process and would like to address a point regarding Reviewer RYoY's feedback. The reviewer mentions two weaknesses regarding generalization of findings and instruction variety. We can't help but notice that both weaknesses target the two points we specifically mention in the limitations sections already (generalization of findings on lines 510-520 and instruction variety on lines 492-509). We would greatly appreciate you taking this into account. 
Thank you for your time and consideration. We are available to provide any additional clarification if needed.

Best regards,
LawInstruct authors


==> TODOs.txt <==
Add main finding:
large improvement on small language models, but on large models the improvements is uncertain and mixed. 

==> tweet.txt <==
I am very happy to announce our new work "FLawN-T5: An Empirical Examination of Effective Instruction-Tuning Data Mixtures for Legal Reasoning"!

PrePrint: https://arxiv.org/abs/2404.02127
Dataset: https://huggingface.co/datasets/lawinstruct/lawinstruct

[Put Figure 1]

1/7

Instruction tuning is an important step in making language models useful for direct user interaction. However, many legal tasks remain out of reach for most open LLMs and there are not yet any large scale instruction datasets for the domain, critically limiting research.

2/7

We curate LawInstruct, a large legal instruction dataset, covering 17 jurisdictions, 24 languages and a total of 12M examples.

[Put Figure 3]

3/7


We present evidence that domain-specific pretraining and instruction tuning improve performance on LegalBench, including improving Flan-T5 XL by 8 points or 16%. However, the effect does not generalize across all tasks, training regimes, model sizes, and other factors.

[Put Figure 5]

4/7


For example, starting from an instruction tuned checkpoint is better across sizes (statistically significant for Base, XL and XXL).

[Put Figure 8]

5/7

Additionally, we were interested to see whether paraphrasing instructions to increase diversity improves performance. Turns out it does not seem necessary; just one instruction per task is mostly fine.

You can find more experiments in the paper.

[Put Figure 11]

6/7

To conclude, we create a 12M examples legal instruction tuning dataset dubbed LawInstruct and use it to perform empirical experiments on domain-specific instruction tuning.

7/7


This is the last work from my PhD and the conclusion of my research visit at Stanford and the residency at (Google) X, where I had a great time and learned a lot!


Thanks for the great collaboration @lucia__zheng @aryamccarthy @ChrisHahnCS Brian M. Rosen @PeterHndrsn Daniel E. Ho @garretthonke @percyliang @chrmanning.



